Nonthermal phenomena in the center of Abell 1775: An 800 kpc head-tail, revived fossil plasma and slingshot radio halo

Thermal gas in the center of galaxy clusters can show substantial motions that generate surface-brightness and temperature discontinuities known as cold fronts. The motions may be triggered by minor or off-axis mergers that preserve the cool core of the system. The dynamics of the thermal gas can also generate radio emission from the intra-cluster medium (ICM) and impact the evolution of clusters' radio sources. We aim to study the central region of Abell 1775, a system in an ambiguous dynamical state at $z=0.072$ which is known to host an extended head-tail radio galaxy, with the goal of investigating the connection between thermal and nonthermal components in its center. We made use of a deep (100 ks) Chandra observation accompanied by LOFAR 144 MHz, GMRT 235 MHz and 610 MHz, and VLA 1.4 GHz radio data. We find a spiral-like pattern in the X-ray surface brightness that is mirrored in the temperature and pseudo-entropy maps. Additionally, we characterize an arc-shaped cold front in the ICM. We interpret these features in the context of a slingshot gas tail scenario. The structure of the head-tail radio galaxy "breaks" at the position of the cold front, showing an extension that is detected only at low frequencies, likely due to its steep and curved spectrum. We speculate that particle reacceleration is occurring in the outer region of this tail, which in total covers a projected size of $\sim800$ kpc. We also report the discovery of revived fossil plasma with ultra-steep spectrum radio emission in the cluster core together with a central diffuse radio source that is bounded by the arc-shaped cold front. The results reported in this work demonstrate the interplay between thermal and nonthermal components in the cluster center and the presence of ongoing particle reacceleration in the ICM on different scales.

==> latex_mycommands.txt <==
%latin abbreviations
\def \eg {e.g.}
\def \etc {etc.}
\def \ie {i.e.}
\def \cf {cf.}
%cosmology
\def \lcdm {{\hbox{$\Lambda$CDM}}}
\def \omegam {{\hbox{$\Omega_{\rm m}$}}}
\def \omegal {{\hbox{$\Omega_\Lambda$}}}
\def \hzero {{\hbox{$H_0$}}}
%angles
\def \arcmin {\hbox{$^\prime$}}
\def \arcsec {\hbox{$^{\prime\prime}$}}
\def \deg {\hbox{$^\circ$}}
%x-rays
\def \nh {\hbox{$N_{\rm H}$}}
\def \ktu {{\hbox{$kT_{\rm u}$}}}
\def \ktd {{\hbox{$kT_{\rm d}$}}}
\def \mach {{\hbox{$\mathcal{M}$}}}
\def \machkt {{\hbox{$\mathcal{M}_{\rm kT}$}}}
\def \machsb {{\hbox{$\mathcal{M}_{\rm SB}$}}}
\def \compr {{\hbox{$\mathcal{C}$}}}
\def \rat {{\hbox{$\mathcal{R}$}}}
\def \pres {{\hbox{$\mathcal{P}$}}}
\def \rsh {{\hbox{$r_{\rm sh}$}}}
%miscellaneous 
\def \chisq {\hbox{$\chi^{2}$}}
\def \chisqdof {\hbox{$\chi^2 /\rm{d.o.f.}$}}
\def \cstatdof {\hbox{c-stat/d.o.f.}}
\def \kep {\hbox{$K_{\rm e/p}$}}
\def \msun {\hbox{${\rm M_\odot}$}}
\def \zsun {\hbox{${\rm Z_\odot}$}}
\def \lsun {\hbox{${\rm L_\odot}$}}
\def \mvir {\hbox{$M_{\rm vir}$}}
\def \rvir {\hbox{$r_{\rm vir}$}}
\def \mfive {\hbox{$M_{500}$}}
\def \lfive {\hbox{$L_{500}$}}
\def \rfive {\hbox{$r_{500}$}}
\def \mtwo {\hbox{$M_{200}$}}
\def \ltwo {\hbox{$L_{200}$}}
\def \rtwo {\hbox{$r_{200}$}}
%units
\newcommand{\ergscmsq }{\mbox{erg s$^{-1}$ cm$^{-2}$}}
\newcommand{\ergs }{\mbox{erg s$^{-1}$}}
\newcommand{\kms }{\mbox{km s$^{-1}$}}
\newcommand{\kmsmpc }{\mbox{km s$^{-1}$ Mpc$^{-1}$}}
\newcommand{\cms }{\mbox{cm s$^{-1}$}}
\newcommand{\kev }{\mbox{keV}}
\newcommand{\kevcmsq }{\mbox{keV cm$^{2}$}}
\newcommand{\jy }{\mbox{Jy}}
\newcommand{\mjyb }{\mbox{mJy beam$^{-1}$}}
\newcommand{\mujyb }{\mbox{$\mu$Jy beam$^{-1}$}}
\newcommand{\mujyarcsecsq }{\mbox{$\mu$Jy arcsec$^{-2}$}}
\newcommand{\muG }{\mbox{$\mu$G}}
\newcommand{\whz }{\mbox{W Hz$^{-1}$}}
%softwares and packages
\newcommand{\acisi }{ACIS-I}
\newcommand{\aciss }{ACIS-S}
\newcommand{\acis }{ACIS}
\newcommand{\acisE }{Advanced CCD Imaging Spectrometer}
\newcommand{\epic }{EPIC}
\newcommand{\epicE }{European Photon Imaging Camera}
\newcommand{\obsid }{ObsID}
\newcommand{\faint }{FAINT}
\newcommand{\vfaint }{VFAINT}
\newcommand{\uv }{\textit{uv}}
\newcommand{\aips }{\textsc{aips}}
\newcommand{\aipsE }{Astronomical Image Processing System}
\newcommand{\factor }{\textsc{factor}}
\newcommand{\prefactor }{\textsc{prefactor}}
\newcommand{\awimager }{\textsc{AWimager}}
\newcommand{\wsclean }{\textsc{WSClean}}
\newcommand{\casa }{\textsc{casa}}
\newcommand{\casaE }{Common Astronomy Software Applications}
\newcommand{\spam }{\textsc{spam}}
\newcommand{\spamE }{Source Peeling and Atmospheric Modeling}
\newcommand{\pybdsf }{\textsc{pybdsf}}
\newcommand{\pybdsfE }{PYthon Blob Detector and Source Finder}
\newcommand{\killms }{\textsc{killMS}}
\newcommand{\ddfacet }{\textsc{DDFacet}}
\newcommand{\lilf }{\textsc{LiLF}}
\newcommand{\lilfE }{Library for Low Frequencies}
\newcommand{\mcmc }{MCMC}
\newcommand{\mcmcE }{Markov chain Monte Carlo}
\newcommand{\xspec }{\textsc{xspec}}
\newcommand{\contbin }{\textsc{contbin}}
\newcommand{\ciao }{\textsc{ciao}}
\newcommand{\ciaoE }{\textit{Chandra} Interactive Analysis of Observations}
\newcommand{\caldb }{\textsc{caldb}}
\newcommand{\caldbE }{CALibration DataBase}
\newcommand{\esas }{\textsc{esas}}
\newcommand{\esasE }{Extended Source Analysis Software}
\newcommand{\sas }{\textsc{sas}}
\newcommand{\sasE }{Scientific Analysis System}
\newcommand{\proffit }{\textsc{proffit}}
\newcommand{\lira }{LIRA}
\newcommand{\liraE }{LInear Regression in Astronomy}
\newcommand{\halofdca }{\textsc{Halo-FDCA}}
\newcommand{\halofdcaE }{Halo-Flux Density CAlculator}
%instruments
\newcommand{\ccdE }{Charge-Coupled Device}
\newcommand{\xmm }{{\em XMM-Newton}}
\newcommand{\chandra }{{\em Chandra}}
\newcommand{\bepposax }{{\em Beppo-SAX}}
\newcommand{\einstein }{{\em Einstein}}
\newcommand{\spitzer }{{\em Spitzer}}
\newcommand{\athena }{{\em Athena}}
\newcommand{\hitomi }{{\em Hitomi}}
\newcommand{\planck }{{\em Planck}}
\newcommand{\fermi }{{\em Fermi}}
\newcommand{\nustar }{{\em NuSTAR}}
\newcommand{\nustarE }{Nuclear Spectroscopic Telescope ARray}
\newcommand{\suzaku }{{\em Suzaku}}
\newcommand{\swift }{{\em Swift}}
\newcommand{\xrism }{{\em XRISM}}
\newcommand{\xrismE }{X-Ray Imaging and Spectroscopy Mission}
\newcommand{\asca }{ASCA}
\newcommand{\ascaE }{Advanced Satellite for Cosmology and Astrophysics}
\newcommand{\heao }{HEAO}
\newcommand{\heaoE }{High Energy Astronomy Observatory}
\newcommand{\integral }{INTEGRAL}
\newcommand{\integralE }{INTErnational Gamma-Ray Astrophysics Laboratory}
\newcommand{\rosat }{ROSAT}
\newcommand{\rosatE }{R\"{O}ntgenSATellit}
\newcommand{\rxte }{RXTE}
\newcommand{\rxteE }{Rossi X-Ray Timing Explorer}
\newcommand{\exosat }{EXOSAT}
\newcommand{\exosatE }{European X-Ray Observatory Satellite}
\newcommand{\srg }{SRG}
\newcommand{\srgE }{Spectrum R\"{o}ntgen Gamma}
\newcommand{\erosita }{eROSITA}
\newcommand{\erositaE }{Extended R\"{O}ntgen Survey with an Imaging Telescope Array}
\newcommand{\gmrt }{GMRT}
\newcommand{\gmrtE }{Giant Metrewave Radio Telescope}
\newcommand{\ugmrt }{uGMRT}
\newcommand{\ugmrtE }{upgraded Giant Metrewave Radio Telescope}
\newcommand{\gsbE }{GMRT Software Backend}
\newcommand{\gwbE }{GMRT Wideband Backend}
\newcommand{\ami }{AMI}
\newcommand{\amiE }{Arcminute Microkelvin Imager}
\newcommand{\gbt }{GBT}
\newcommand{\gbtE }{Green Bank Telescope}
\newcommand{\nika }{NIKA}
\newcommand{\nikaE }{New IRAM KIDs Array}
\newcommand{\mustang }{MUSTANG}
\newcommand{\mustangE }{MUltiplexed Squid Tes Array at Ninety Gigahertz}
\newcommand{\atca }{ATCA}
\newcommand{\atcaE }{Australia Telescope Compact Array}
\newcommand{\alma}{ALMA}
\newcommand{\almaE }{Atacama Large Millimeter Array}
\newcommand{\vla }{VLA}
\newcommand{\vlaE }{Very Large Array}
\newcommand{\jvla }{JVLA}
\newcommand{\jvlaE }{Jansky Very Large Array}
\newcommand{\lofar }{LOFAR}
\newcommand{\lofarE }{LOw Frequency ARray}
\newcommand{\ska }{SKA}
\newcommand{\skaE }{Square Kilometer Array}
\newcommand{\mwa }{MWA}
\newcommand{\mwaE }{Murchison Widefield Array}
\newcommand{\askap }{ASKAP}
\newcommand{\askapE }{Australian Square Kilometre Array Pathfinder}
\newcommand{\meerkat }{MeerKAT}
\newcommand{\wsrt }{WSRT}
\newcommand{\wsrtE }{Westerbork Synthesis Radio Telescope}
\newcommand{\wht }{WHT}
\newcommand{\whtE }{William Herschel Telescope}
\newcommand{\weave }{WEAVE}
\newcommand{\weaveE }{William Herschel Telescope Enhanced Area Velocity Explorer}
\newcommand{\hst }{HST}
\newcommand{\hstE }{Hubble Space Telescope}
\newcommand{\jwst }{JWST}
\newcommand{\jwstE }{James Webb Space Telescope}
\newcommand{\vlt }{VLT}
\newcommand{\vltE }{Very Large Telescope}
\newcommand{\cfht }{CFHT}
\newcommand{\cfhtE }{Canada France Hawaii Telescope}
\newcommand{\act }{ACT}
\newcommand{\actE }{Atacama Cosmology Telescope}
\newcommand{\spt }{SPT}
\newcommand{\sptE }{South Pole Telescope}
%surveys
\newcommand{\lotss }{LoTSS}
\newcommand{\lotssE }{LOFAR Two-meter Sky Survey}
\newcommand{\lolss }{LoLSS}
\newcommand{\lolssE }{LOFAR LBA Sky Survey}
\newcommand{\msss }{MSSS}
\newcommand{\msssE }{Multifrequency Snapshot Sky Survey}
\newcommand{\sumss }{SUMSS}
\newcommand{\sumssE }{Sydney University Molonglo Sky Survey}
\newcommand{\tgss }{TGSS}
\newcommand{\tgssE }{TIFR GMRT Sky Survey}
\newcommand{\first }{FIRST}
\newcommand{\firstE }{Faint Images of the Radio Sky at Twenty-centimeter}
\newcommand{\nvss }{NVSS}
\newcommand{\nvssE }{NRAO VLA Sky Survey}
\newcommand{\wenss }{WENSS}
\newcommand{\wenssE }{WEsterbork Northern Sky Survey}
\newcommand{\vlss }{VLSS}
\newcommand{\vlssE }{VLA Low-frequency Sky Survey}
\newcommand{\vlass }{VLASS}
\newcommand{\vlassE }{VLA Sky Survey}
\newcommand{\gleam }{GLEAM}
\newcommand{\gleamE }{GaLactic and Extragalactic All-sky MWA}
\newcommand{\racs }{RACS}
\newcommand{\racsE }{Rapid ASKAP Continuum Survey}
\newcommand{\hetdex }{HETDEX}
\newcommand{\hetdexE }{Hobby-Eberly Telescope Dark Energy Experiment}
\newcommand{\sdss }{SDSS}
\newcommand{\sdssE }{Sloan Digital Sky Survey}
\newcommand{\panstarrs }{Pan-STARRS}
\newcommand{\panstarrsE }{Panoramic Survey Telescope and Rapid Response System}
\newcommand{\desi }{DESI Legacy Imaging Surveys}
\newcommand{\desiE }{Dark Energy Spectroscopic Instrument}
\newcommand{\lsst }{LSST}
\newcommand{\lsstE }{Large Synoptic Survey Telescope}
\newcommand{\rass }{RASS}
\newcommand{\rassE }{ROSAT All-Sky Survey}
\newcommand{\mcxc }{MCXC}
\newcommand{\mcxcE }{Meta-Catalogue of X-ray detected Clusters of galaxies}
\newcommand{\xcop }{X-COP}
\newcommand{\xcopE }{{\em XMM-Newton} Cluster Outskirts Project}

